Active Noise Control in The New Century: The Role and Prospect of Signal Processing

Since Paul Leug's 1933 patent application for a system for the active control of sound, the field of active noise control (ANC) has not flourished until the advent of digital signal processors forty years ago. Early theoretical advancements in digital signal processing and processors laid the groundwork for the phenomenal growth of the field, particularly over the past quarter-century. The widespread commercial success of ANC in aircraft cabins, automobile cabins, and headsets demonstrates the immeasurable public health and economic benefits of ANC. This article continues where Elliott and Nelson's 1993 Signal Processing Magazine article and Elliott's 1997 50th anniversary commentary on ANC left off, tracing the technical developments and applications in ANC spurred by the seminal texts of Nelson and Elliott (1991), Kuo and Morgan (1996), Hansen and Snyder (1996), and Elliott (2001) since the turn of the century. This article focuses on technical developments pertaining to real-world implementations, such as improving algorithmic convergence, reducing system latency, and extending control to non-stationary and/or broadband noise, as well as the commercial transition challenges from analog to digital ANC systems. Finally, open issues and the future of ANC in the era of artificial intelligence are discussed.

==> ReadME_IN23_Latex.txt <==
READ ME

IN23_Format_Instructions.pdf should be the same as the PDF output when you compile the Inter-Noise2023_Paper_Template_Latex.tex file. I suggest that you try compiling this first to see that you have everything necessary in your version of Latex to have it compile. You should check that the bibtex part works, too, by renaming the .bbl file and using the bibtex compiler. The references are in sample.bib. That is how I created the .bbl file. Check the PDF output to make sure all the referencing is complete.

Once everything is compiling properly, now start on your paper. Copy Inter-Noise2023_Paper_Template_Latex.tex to IN_2023_XXXX.tex keeping the Template file as a reference. The XXXX is your ABSTRACT number (with additional zeros at front to make it 4 digits, if needed). Edit this IN_2023_XXXX.tex to create your paper.
